Lessons for new physics from CKM studies

We perform a global fit to the CKM unitarity triangle using the latest experimental and theoretical constraints. We present results for three different sets of constraints: the standard inputs used by CKMfitter and UTFit, the standard inputs minus |Vub|, and the standard inputs minus both |Vub| and |Vcb|. For the required nonperturbative weak matrix elements, we use three-flavor lattice QCD averages from www.latticeaverages.org; these have been updated to reflect all available lattice calculations as of the "End of 2010". Given current theoretical and experimental inputs, we observe an approximately 3{\sigma} tension in the CKM unitarity triangle that can be interpreted as sign of physics beyond the standard model in the flavor sector. Using a model-independent parameterization of new physics effects, we test the compatibility of new physics in kaon mixing, in B-mixing, or in B \rightarrow {\tau} {\nu} decay with the current data. Although the tension could be accommodated with each hypothesis, the scenarios with new physics in B-mixing or, to a lesser extent, in B \rightarrow {\tau} {\nu} decay are strongly preferred. Finally, we interpret these results in terms contributions to \Delta S = 2 and \Delta B = 2 four-fermion operators. We find that the preferred scale of new physics (with Standard Model like couplings) is in the few hundred GeV range.

==> BTN_NOS2B-complete.txt <==
{\rm BR} (B\to\tau\nu)  =  (0.973 \pm 0.19 ) \; \times 10^{-4} \quad (1.9\; \sigma)


==> BTN_NOS2B-novub.txt <==
{\rm BR} (B\to\tau\nu) = (1.19 \pm 0.29 ) \; \times 10^{-4} \quad (1.1\; \sigma)


==> FB_NOBTN-complete.txt <==
f_{B_d} = (185.9 \pm 8.9 ) \; {\rm MeV} \quad (1.\; \sigma)


==> FB_NOBTN-novqb.txt <==
f_{B_d}  =  (184.1 \pm 9.0 ) \; {\rm MeV} \quad (1.5\; \sigma)


==> FB_NOBTN-novub.txt <==
f_{B_d} = (186.0 \pm 9.0 ) \; {\rm MeV} \quad (1.3\; \sigma)


==> FB_NOS2B-complete.txt <==
f_{B_d}  =  (198.8 \pm 9.9 ) \; {\rm MeV} \quad (0.4\; \sigma)


==> FB_NOS2B-novqb.txt <==
f_{B_d}  =  (201.8 \pm 9.3 ) \; {\rm MeV} \quad (0.2\; \sigma)


==> FB_NOS2B-novub.txt <==
f_{B_d} = (200.2 \pm 9.3 ) \; {\rm MeV} \quad (0.4\; \sigma)


==> REA-complete.txt <==
\bar \eta = 0.353 \pm 0.013

